Posterior linearisation smoothing with robust iterations

This paper considers the problem of iterative Bayesian smoothing in nonlinear state-space models with additive noise using Gaussian approximations. Iterative methods are known to improve smoothed estimates but are not guaranteed to converge, motivating the development of methods with better convergence properties. The aim of this article is to extend Levenberg-Marquardt (LM) and line-search versions of the classical iterated extended Kalman smoother (IEKS) to the iterated posterior linearisation smoother (IPLS). The IEKS has previously been shown to be equivalent to the Gauss-Newton (GN) method. We derive a similar GN interpretation for the IPLS and use this to develop extensions to the IPLS, with improved convergence properties. We show that an LM extension for the IPLS can be achieved with a simple modification of the smoothing iterations, enabling algorithms with efficient implementations. We also derive the Armijo--Wolfe step length conditions for the IPLS enabling an efficient inexact line-search method. Our numerical experiments show the benefits of these extensions in highly nonlinear scenarios.

==> fig/bk_ct_metrics/fig.tikz <==
\begin{tikzpicture}

\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{groupplot}[group style={group size=1 by 2}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.15, ymax=0.4,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
xlabel={Iteration},
ylabel={\nees},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=120,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{groupplot}
\end{tikzpicture}


==> fig/coord_turn_bearings_only_traj.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}

\begin{groupplot}[group style={group size=1 by 3}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Cost},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=815.819995845481, ymax=5335.79844100409,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 1845.78930664062
2 5130.3447265625
};
\addlegendentry{GN-IEKS}
\addplot [semithick, color1]
table {%
1 1845.78930664062
2 1364.96264648438
};
\addlegendentry{LM-IEKS}
\addplot [semithick, color2]
table {%
1 1749.54479980469
2 1029.70654296875
};
\addlegendentry{GN-IPLS}
\addplot [semithick, color3]
table {%
1 1749.54479980469
2 1021.27355957031
};
\addlegendentry{LM-IPLS}

\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.09,0.5)}, anchor=west, draw=white!80!black},
tick align=outside,
tick pos=left,
title={RMSE},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.228663905425238, ymax=1.00229148319922,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 0.967126607894897
2 0.912740707397461
};
\addlegendentry{GN-IEKS}
\addplot [semithick, color1]
table {%
1 0.967126607894897
2 0.766837358474731
};
\addlegendentry{LM-IEKS}
\addplot [semithick, color2]
table {%
1 0.314638614654541
2 0.289556264877319
};
\addlegendentry{GN-IPLS}
\addplot [semithick, color3]
table {%
1 0.314638614654541
2 0.263828754425049
};
\addlegendentry{LM-IPLS}

\nextgroupplot[
tick align=outside,
tick pos=left,
title={NEES},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=2.26790108018663, ymax=31.8045948465067,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 30.4620170593262
2 25.8214149475098
};
\addplot [semithick, color1]
table {%
1 30.4620170593262
2 28.0970020294189
};
\addplot [semithick, color2]
table {%
1 5.07780742645264
2 3.6104781627655
};
\addplot [semithick, color3]
table {%
1 5.07780742645264
2 3.80297303199768
};
\end{groupplot}

\end{tikzpicture}


==> fig/ct_bearings_only_noise/fig.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Noise sensitivity},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=10.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=1,
ytick style={color=black},
xlabel={Iteration},
ylabel={\rmse},
]
\addplot [semithick, color0]
table[x, y] {fig/ct_bearings_only_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [semithick, color1]
table[x, y] {fig/ct_bearings_only_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [semithick, color2]
table[x, y] {fig/ct_bearings_only_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [semithick, color3]
table[x, y] {fig/ct_bearings_only_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{axis}
\end{tikzpicture}


==> fig/ct_range_only_metrics/fig.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{groupplot}[group style={group size=1 by 2}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=1.6,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
xlabel={Iteration},
ylabel={\nees},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=300,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/nees/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/nees/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/nees/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_range_only_metrics/nees/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{groupplot}
\end{tikzpicture}


==> fig/ct_range_only_noise/fig.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
xlabel={Iteration},
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=10.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=5,
ytick style={color=black}
]
\addplot [semithick, color0]
table[x, y] {fig/ct_range_only_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [semithick, color1]
table[x, y] {fig/ct_range_only_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [semithick, color2]
table[x, y] {fig/ct_range_only_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [semithick, color3]
table[x, y] {fig/ct_range_only_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{axis}
\end{tikzpicture}


==> fig/fig/bk_ct_metrics/fig.tikz <==
\begin{tikzpicture}

\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{groupplot}[group style={group size=1 by 2}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.15, ymax=0.4,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
xlabel={Iteration},
ylabel={\nees},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=120,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/ct_bearings_only_metrics/nees/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{groupplot}
\end{tikzpicture}


==> fig/fig/coord_turn_bearings_only_traj.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}

\begin{groupplot}[group style={group size=1 by 3}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Cost},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=815.819995845481, ymax=5335.79844100409,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 1845.78930664062
2 5130.3447265625
};
\addlegendentry{GN-IEKS}
\addplot [semithick, color1]
table {%
1 1845.78930664062
2 1364.96264648438
};
\addlegendentry{LM-IEKS}
\addplot [semithick, color2]
table {%
1 1749.54479980469
2 1029.70654296875
};
\addlegendentry{GN-IPLS}
\addplot [semithick, color3]
table {%
1 1749.54479980469
2 1021.27355957031
};
\addlegendentry{LM-IPLS}

\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.09,0.5)}, anchor=west, draw=white!80!black},
tick align=outside,
tick pos=left,
title={RMSE},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.228663905425238, ymax=1.00229148319922,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 0.967126607894897
2 0.912740707397461
};
\addlegendentry{GN-IEKS}
\addplot [semithick, color1]
table {%
1 0.967126607894897
2 0.766837358474731
};
\addlegendentry{LM-IEKS}
\addplot [semithick, color2]
table {%
1 0.314638614654541
2 0.289556264877319
};
\addlegendentry{GN-IPLS}
\addplot [semithick, color3]
table {%
1 0.314638614654541
2 0.263828754425049
};
\addlegendentry{LM-IPLS}

\nextgroupplot[
tick align=outside,
tick pos=left,
title={NEES},
x grid style={white!69.0196078431373!black},
xmin=0.95, xmax=2.05,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=2.26790108018663, ymax=31.8045948465067,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
1 30.4620170593262
2 25.8214149475098
};
\addplot [semithick, color1]
table {%
1 30.4620170593262
2 28.0970020294189
};
\addplot [semithick, color2]
table {%
1 5.07780742645264
2 3.6104781627655
};
\addplot [semithick, color3]
table {%
1 5.07780742645264
2 3.80297303199768
};
\end{groupplot}

\end{tikzpicture}


==> fig/fig/non_stat_growth/fig.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0, xmax=53,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=-25, ymax=12,
ytick style={color=black}
]
\addplot [black, mark=*, mark size=0.5, mark options={solid}, only marks]
table [x, y]{fig/non_stat_growth/states.data};
\addlegendentry{$\xSeq$};
\addplot [red, mark=+, mark size=1, only marks]
table [x, y]{fig/non_stat_growth/meas.data};
\addlegendentry{$\measSeq$};
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/non_stat_growth/ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/non_stat_growth/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{axis}
\end{tikzpicture}


==> fig/fig/non_stat_growth/old_fig.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Estimates},
x grid style={white!69.0196078431373!black},
xlabel={$x(1)$},
xmin=0, xmax=53,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={$x(2)$},
ymin=-15, ymax=15,
ytick style={color=black}
]
\addplot [black, mark=*, mark size=0.5, mark options={solid}, only marks]
table [x, y]{fig/non_stat_growth/states.data};
\addlegendentry{$\xSeq$};
%
\addplot [red, mark=+, mark size=1, only marks]
table [x, y]{fig/non_stat_growth/meas.data};
\addlegendentry{$\measSeq$};
%
% \addplot [semithick, color0]
% table [x, y]{fig/tunnel_sim/gn-ieks.data};
% \addlegendentry{GN-IEKS-10};
% \addplot [semithick, color1]
% table [x, y]{fig/tunnel_sim/lm-ieks.data};
% \addlegendentry{LM-IEKS-10};
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table [x=x, y=y, error=err]{fig/non_stat_growth/gn-ipls.data};
\addlegendentry{GN-IPLS-10}
% \addplot [semithick, color3]
% table [x, y]{fig/tunnel_sim/lm-ipls.data};
% \addlegendentry{LM-IPLS-10}
\end{axis}
\end{tikzpicture}


==> fig/fig/props_overview/main.tikz <==
\tikzstyle{var} = [
  rectangle,
  draw,
  text width=5em,
  text centered
]
\tikzstyle{line} = [midway, font=\small]
% , draw, -latex'
% \begin{tikzpicture}[node distance = 3cm, auto]
\begin{tikzpicture}[node distance = 3cm, auto]
  % Place nodes
  \node [var] (L) {$\costFn = \frac{1}{2} \twoNorm{\gnR}^2$};
  \node [var, right=3.25cm of L] (LTilde) {$\tilde{\costFn}$};
  \node [var, below=1cm of L] (ssm) {State-space model};
  \node [var, below=0.85cm of LTilde] (assm) {Linear state-space model};
  % Draw edges
  \draw [->] (L) -- (LTilde) node [line] {Linearising $\gnR$};
  \draw [->] (ssm) -- (assm) node [line] {Linearising models};
  \draw [dashed, <->] (assm) -- (LTilde) node [line] {Neg. log. likelihood};
\end{tikzpicture}


==> fig/fig/smoother_hierarchy.tikz <==
\begin{tikzpicture}[>=stealth, every node/.style={circle, draw, minimum size=0.75cm}]
\graph [tree layout, grow=down, fresh nodes, level distance=0.5in, sibling distance=0.5in]
    {
        Base -> {
          RTS -> {},
          Extended -> {EKS, (GN-)IEKS, LMIEKS},
          %Iterated -> {(GN-)IEKS, LMIEKS, (GN-)IPLS, LMIPLS}
          SLR -> {PrLS, (GN-)IPLS, LMIPLS}
        }
    };
\end{tikzpicture}


==> fig/fig/tunnel_sim_metrics/fig.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{groupplot}[group style={group size=1 by 2}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=1.6,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\nees},
xlabel={Iteration},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=300,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{groupplot}
\end{tikzpicture}


==> fig/fig/tunnel_sim_metrics/rmse/IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.300449319474053311e+01 1.790499518741955454e+00
3.000000000000000000e+00 1.316971161397194656e+01 8.550235096252114531e-01
4.000000000000000000e+00 1.289129542609757628e+01 1.071263485453591180e+00
5.000000000000000000e+00 1.020158460919010857e+01 8.865886554758555249e-01
6.000000000000000000e+00 1.078350753470825119e+01 1.009281319331106763e+00
7.000000000000000000e+00 1.047040708029715539e+01 9.712840233570805282e-01
8.000000000000000000e+00 1.062677060697170894e+01 1.002089542317506021e+00
9.000000000000000000e+00 1.051228763332067118e+01 9.844648905051853749e-01
1.000000000000000000e+01 1.057692965990609757e+01 9.923025452136382540e-01


==> fig/fig/tunnel_sim_metrics/rmse/IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.297832733736898092e+01 1.074181324416726868e+00
3.000000000000000000e+00 7.214737863916402816e+00 4.405380766248144231e-01
4.000000000000000000e+00 7.866849355817157274e+00 6.245801581846944783e-01
5.000000000000000000e+00 7.187943530409995674e+00 5.571041765877856600e-01
6.000000000000000000e+00 7.516809405351832396e+00 6.337265151643836081e-01
7.000000000000000000e+00 7.382568796122130017e+00 6.059762569405966470e-01
8.000000000000000000e+00 7.479971296851922524e+00 6.234238692463229814e-01
9.000000000000000000e+00 7.421205634899122217e+00 6.125864508586210677e-01
1.000000000000000000e+01 7.460243615450001364e+00 6.172628106168880358e-01


==> fig/fig/tunnel_sim_metrics/rmse/LM-IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.211441488608340222e+01 1.510529319454890107e+00
3.000000000000000000e+00 2.484601835453575802e+01 1.199476638704020326e+00
4.000000000000000000e+00 2.169345453994962014e+01 1.250688291197986191e+00
5.000000000000000000e+00 2.144106232445319549e+01 1.280051298016026795e+00
6.000000000000000000e+00 2.162802551598848311e+01 1.280960360332838555e+00
7.000000000000000000e+00 2.188315876061802712e+01 1.296184760885808362e+00
8.000000000000000000e+00 2.165905788767739892e+01 1.287135128692929786e+00
9.000000000000000000e+00 2.161927245898415251e+01 1.291070518100725595e+00
1.000000000000000000e+01 2.149879003911762254e+01 1.279244130493405684e+00


==> fig/fig/tunnel_sim_metrics/rmse/LM-IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 2.045943659403673109e+01 8.814268785234199433e-01
3.000000000000000000e+00 1.422417548776645901e+01 7.174196835952899587e-01
4.000000000000000000e+00 1.006069579748264431e+01 8.225898609327815247e-01
5.000000000000000000e+00 9.417012778287775276e+00 8.269196359095216664e-01
6.000000000000000000e+00 9.159608595207533455e+00 8.298076704275827442e-01
7.000000000000000000e+00 8.838941486941120473e+00 8.155494673060996735e-01
8.000000000000000000e+00 8.754836346359304855e+00 8.174836367394748837e-01
9.000000000000000000e+00 8.745754045090947670e+00 8.155472709884868943e-01
1.000000000000000000e+01 8.751474863002963289e+00 8.139316595700872847e-01


==> fig/fig/tunnel_sim_metrics/rmse/LS-IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.050607923721339532e+01 1.656657805498031433e+00
3.000000000000000000e+00 2.584333694858054997e+01 1.255961259205311098e+00
4.000000000000000000e+00 2.306515648613457259e+01 1.103197944720647028e+00
5.000000000000000000e+00 2.373097159671227985e+01 1.188685441406866605e+00
6.000000000000000000e+00 2.315785152252545132e+01 1.182833508478501106e+00
7.000000000000000000e+00 2.322684122398472795e+01 1.195154903784949596e+00
8.000000000000000000e+00 2.299345562782915664e+01 1.186418242394466249e+00
9.000000000000000000e+00 2.293134302911992606e+01 1.196850775304824310e+00
1.000000000000000000e+01 2.280432379716987157e+01 1.199116012674843912e+00


==> fig/fig/tunnel_sim_metrics/rmse/LS-IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.330614012282599035e+01 9.596608990461010791e-01
3.000000000000000000e+00 9.056279289467964233e+00 7.051310561569066326e-01
4.000000000000000000e+00 9.211436277301674025e+00 8.186905141841865907e-01
5.000000000000000000e+00 8.835070667052493221e+00 7.919845267613809803e-01
6.000000000000000000e+00 8.861890445305711239e+00 8.192037179997981866e-01
7.000000000000000000e+00 8.755602191711487237e+00 8.078929252780080450e-01
8.000000000000000000e+00 8.752167225143962170e+00 8.110269277854585956e-01
9.000000000000000000e+00 8.715068919446213869e+00 8.073790261756548237e-01
1.000000000000000000e+01 8.729147624889879609e+00 8.076571570365949082e-01


==> fig/fig/tunnel_sim_metrics/rmse/ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.300449319474053311e+01 1.790499518741955454e+00
3.000000000000000000e+00 1.316971161397194656e+01 8.550235096252114531e-01
4.000000000000000000e+00 1.289129542609757628e+01 1.071263485453591180e+00
5.000000000000000000e+00 1.020158460919010857e+01 8.865886554758555249e-01
6.000000000000000000e+00 1.078350753470825119e+01 1.009281319331106763e+00
7.000000000000000000e+00 1.047040708029715539e+01 9.712840233570805282e-01
8.000000000000000000e+00 1.062677060697170894e+01 1.002089542317506021e+00
9.000000000000000000e+00 1.051228763332067118e+01 9.844648905051853749e-01
1.000000000000000000e+01 1.057692965990609757e+01 9.923025452136382540e-01


==> fig/fig/tunnel_sim_metrics/rmse/ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.297832733736898092e+01 1.074181324416726868e+00
3.000000000000000000e+00 7.214737863916402816e+00 4.405380766248144231e-01
4.000000000000000000e+00 7.866849355817157274e+00 6.245801581846944783e-01
5.000000000000000000e+00 7.187943530409995674e+00 5.571041765877856600e-01
6.000000000000000000e+00 7.516809405351832396e+00 6.337265151643836081e-01
7.000000000000000000e+00 7.382568796122130017e+00 6.059762569405966470e-01
8.000000000000000000e+00 7.479971296851922524e+00 6.234238692463229814e-01
9.000000000000000000e+00 7.421205634899122217e+00 6.125864508586210677e-01
1.000000000000000000e+01 7.460243615450001364e+00 6.172628106168880358e-01


==> fig/fig/tunnel_sim_metrics/rmse/lm-ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.211441488608340222e+01 1.510529319454890107e+00
3.000000000000000000e+00 2.484601835453575802e+01 1.199476638704020326e+00
4.000000000000000000e+00 2.169345453994962014e+01 1.250688291197986191e+00
5.000000000000000000e+00 2.144106232445319549e+01 1.280051298016026795e+00
6.000000000000000000e+00 2.162802551598848311e+01 1.280960360332838555e+00
7.000000000000000000e+00 2.188315876061802712e+01 1.296184760885808362e+00
8.000000000000000000e+00 2.165905788767739892e+01 1.287135128692929786e+00
9.000000000000000000e+00 2.161927245898415251e+01 1.291070518100725595e+00
1.000000000000000000e+01 2.149879003911762254e+01 1.279244130493405684e+00


==> fig/fig/tunnel_sim_metrics/rmse/lm-ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 2.045943659403673109e+01 8.814268785234199433e-01
3.000000000000000000e+00 1.422417548776645901e+01 7.174196835952899587e-01
4.000000000000000000e+00 1.006069579748264431e+01 8.225898609327815247e-01
5.000000000000000000e+00 9.417012778287775276e+00 8.269196359095216664e-01
6.000000000000000000e+00 9.159608595207533455e+00 8.298076704275827442e-01
7.000000000000000000e+00 8.838941486941120473e+00 8.155494673060996735e-01
8.000000000000000000e+00 8.754836346359304855e+00 8.174836367394748837e-01
9.000000000000000000e+00 8.745754045090947670e+00 8.155472709884868943e-01
1.000000000000000000e+01 8.751474863002963289e+00 8.139316595700872847e-01


==> fig/fig/tunnel_sim_metrics/rmse/ls-ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.050607923721339532e+01 1.656657805498031433e+00
3.000000000000000000e+00 2.584333694858054997e+01 1.255961259205311098e+00
4.000000000000000000e+00 2.306515648613457259e+01 1.103197944720647028e+00
5.000000000000000000e+00 2.373097159671227985e+01 1.188685441406866605e+00
6.000000000000000000e+00 2.315785152252545132e+01 1.182833508478501106e+00
7.000000000000000000e+00 2.322684122398472795e+01 1.195154903784949596e+00
8.000000000000000000e+00 2.299345562782915664e+01 1.186418242394466249e+00
9.000000000000000000e+00 2.293134302911992606e+01 1.196850775304824310e+00
1.000000000000000000e+01 2.280432379716987157e+01 1.199116012674843912e+00


==> fig/fig/tunnel_sim_metrics/rmse/ls-ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.330614012282599035e+01 9.596608990461010791e-01
3.000000000000000000e+00 9.056279289467964233e+00 7.051310561569066326e-01
4.000000000000000000e+00 9.211436277301674025e+00 8.186905141841865907e-01
5.000000000000000000e+00 8.835070667052493221e+00 7.919845267613809803e-01
6.000000000000000000e+00 8.861890445305711239e+00 8.192037179997981866e-01
7.000000000000000000e+00 8.755602191711487237e+00 8.078929252780080450e-01
8.000000000000000000e+00 8.752167225143962170e+00 8.110269277854585956e-01
9.000000000000000000e+00 8.715068919446213869e+00 8.073790261756548237e-01
1.000000000000000000e+01 8.729147624889879609e+00 8.076571570365949082e-01


==> fig/non_stat_growth/fig.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.75)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0, xmax=53,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=-25, ymax=12,
ytick style={color=black}
]
\addplot [black, mark=*, mark size=0.5, mark options={solid}, only marks]
table [x, y]{fig/non_stat_growth/states.data};
\addlegendentry{$\xSeq$};
\addplot [red, mark=+, mark size=1, only marks]
table [x, y]{fig/non_stat_growth/meas.data};
\addlegendentry{$\measSeq$};
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/non_stat_growth/ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/non_stat_growth/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{axis}
\end{tikzpicture}


==> fig/non_stat_growth/old_fig.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Estimates},
x grid style={white!69.0196078431373!black},
xlabel={$x(1)$},
xmin=0, xmax=53,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={$x(2)$},
ymin=-15, ymax=15,
ytick style={color=black}
]
\addplot [black, mark=*, mark size=0.5, mark options={solid}, only marks]
table [x, y]{fig/non_stat_growth/states.data};
\addlegendentry{$\xSeq$};
%
\addplot [red, mark=+, mark size=1, only marks]
table [x, y]{fig/non_stat_growth/meas.data};
\addlegendentry{$\measSeq$};
%
% \addplot [semithick, color0]
% table [x, y]{fig/tunnel_sim/gn-ieks.data};
% \addlegendentry{GN-IEKS-10};
% \addplot [semithick, color1]
% table [x, y]{fig/tunnel_sim/lm-ieks.data};
% \addlegendentry{LM-IEKS-10};
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table [x=x, y=y, error=err]{fig/non_stat_growth/gn-ipls.data};
\addlegendentry{GN-IPLS-10}
% \addplot [semithick, color3]
% table [x, y]{fig/tunnel_sim/lm-ipls.data};
% \addlegendentry{LM-IPLS-10}
\end{axis}
\end{tikzpicture}


==> fig/smoother_hierarchy.tikz <==
\begin{tikzpicture}[>=stealth, every node/.style={circle, draw, minimum size=0.75cm}]
\graph [tree layout, grow=down, fresh nodes, level distance=0.5in, sibling distance=0.5in]
    {
        Base -> {
          RTS -> {},
          Extended -> {EKS, (GN-)IEKS, LMIEKS},
          %Iterated -> {(GN-)IEKS, LMIEKS, (GN-)IPLS, LMIPLS}
          SLR -> {PrLS, (GN-)IPLS, LMIPLS}
        }
    };
\end{tikzpicture}


==> fig/tunnel_sim/fig.tikz <==
% This file was created by tikzplotlib v0.9.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Estimates},
x grid style={white!69.0196078431373!black},
xlabel={$x(1)$},
xmin=-10, xmax=330,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={$x(2)$},
ymin=-250, ymax=20,
ytick style={color=black}
]
\addplot [black, mark=*, mark size=0.5, mark options={solid}, only marks]
table [x, y]{fig/tunnel_sim/states.data};
\addlegendentry{$\xSeq$};
%
\addplot [red, mark=+, mark size=1, only marks]
table [x, y]{fig/tunnel_sim/meas.data};
\addlegendentry{$\measSeq$};
\addplot [semithick, color0]
table [x, y]{fig/tunnel_sim/gn-ieks.data};
\addlegendentry{\ieks};
\addplot [semithick, color1]
table [x, y]{fig/tunnel_sim/lm-ieks.data};
\addlegendentry{\lmIeks};
\addplot [semithick, color2]
table [x, y]{fig/tunnel_sim/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [semithick, color3]
table [x, y]{fig/tunnel_sim/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{axis}
\end{tikzpicture}


==> fig/tunnel_sim_metrics/fig.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\pgfplotsset{/pgfplots/error bars/error bar style={very thick}}

\begin{groupplot}[group style={group size=1 by 2}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\rmse},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=1.6,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/rmse/lm-ipls.data};
\addlegendentry{\lmIpls}
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.91,0.5)}, anchor=east, draw=white!80!black},
tick align=outside,
tick pos=left,
ylabel={\nees},
xlabel={Iteration},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=10.5,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ymin=0.0, ymax=300,
ytick style={color=black}
]
\addplot [color0, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/gn-ieks.data};
\addlegendentry{\ieks}
\addplot [color1, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/lm-ieks.data};
\addlegendentry{\lmIeks}
\addplot [color2, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/gn-ipls.data};
\addlegendentry{\ipls}
\addplot [color3, error bars/.cd, y dir=both, y explicit]
table[x=x, y=y, y error=err] {fig/tunnel_sim_metrics/nees/lm-ipls.data};
\addlegendentry{\lmIpls}
\end{groupplot}
\end{tikzpicture}


==> fig/tunnel_sim_metrics/rmse/IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.300449319474053311e+01 1.790499518741955454e+00
3.000000000000000000e+00 1.316971161397194656e+01 8.550235096252114531e-01
4.000000000000000000e+00 1.289129542609757628e+01 1.071263485453591180e+00
5.000000000000000000e+00 1.020158460919010857e+01 8.865886554758555249e-01
6.000000000000000000e+00 1.078350753470825119e+01 1.009281319331106763e+00
7.000000000000000000e+00 1.047040708029715539e+01 9.712840233570805282e-01
8.000000000000000000e+00 1.062677060697170894e+01 1.002089542317506021e+00
9.000000000000000000e+00 1.051228763332067118e+01 9.844648905051853749e-01
1.000000000000000000e+01 1.057692965990609757e+01 9.923025452136382540e-01


==> fig/tunnel_sim_metrics/rmse/IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.297832733736898092e+01 1.074181324416726868e+00
3.000000000000000000e+00 7.214737863916402816e+00 4.405380766248144231e-01
4.000000000000000000e+00 7.866849355817157274e+00 6.245801581846944783e-01
5.000000000000000000e+00 7.187943530409995674e+00 5.571041765877856600e-01
6.000000000000000000e+00 7.516809405351832396e+00 6.337265151643836081e-01
7.000000000000000000e+00 7.382568796122130017e+00 6.059762569405966470e-01
8.000000000000000000e+00 7.479971296851922524e+00 6.234238692463229814e-01
9.000000000000000000e+00 7.421205634899122217e+00 6.125864508586210677e-01
1.000000000000000000e+01 7.460243615450001364e+00 6.172628106168880358e-01


==> fig/tunnel_sim_metrics/rmse/LM-IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.211441488608340222e+01 1.510529319454890107e+00
3.000000000000000000e+00 2.484601835453575802e+01 1.199476638704020326e+00
4.000000000000000000e+00 2.169345453994962014e+01 1.250688291197986191e+00
5.000000000000000000e+00 2.144106232445319549e+01 1.280051298016026795e+00
6.000000000000000000e+00 2.162802551598848311e+01 1.280960360332838555e+00
7.000000000000000000e+00 2.188315876061802712e+01 1.296184760885808362e+00
8.000000000000000000e+00 2.165905788767739892e+01 1.287135128692929786e+00
9.000000000000000000e+00 2.161927245898415251e+01 1.291070518100725595e+00
1.000000000000000000e+01 2.149879003911762254e+01 1.279244130493405684e+00


==> fig/tunnel_sim_metrics/rmse/LM-IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 2.045943659403673109e+01 8.814268785234199433e-01
3.000000000000000000e+00 1.422417548776645901e+01 7.174196835952899587e-01
4.000000000000000000e+00 1.006069579748264431e+01 8.225898609327815247e-01
5.000000000000000000e+00 9.417012778287775276e+00 8.269196359095216664e-01
6.000000000000000000e+00 9.159608595207533455e+00 8.298076704275827442e-01
7.000000000000000000e+00 8.838941486941120473e+00 8.155494673060996735e-01
8.000000000000000000e+00 8.754836346359304855e+00 8.174836367394748837e-01
9.000000000000000000e+00 8.745754045090947670e+00 8.155472709884868943e-01
1.000000000000000000e+01 8.751474863002963289e+00 8.139316595700872847e-01


==> fig/tunnel_sim_metrics/rmse/LS-IEKS.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.050607923721339532e+01 1.656657805498031433e+00
3.000000000000000000e+00 2.584333694858054997e+01 1.255961259205311098e+00
4.000000000000000000e+00 2.306515648613457259e+01 1.103197944720647028e+00
5.000000000000000000e+00 2.373097159671227985e+01 1.188685441406866605e+00
6.000000000000000000e+00 2.315785152252545132e+01 1.182833508478501106e+00
7.000000000000000000e+00 2.322684122398472795e+01 1.195154903784949596e+00
8.000000000000000000e+00 2.299345562782915664e+01 1.186418242394466249e+00
9.000000000000000000e+00 2.293134302911992606e+01 1.196850775304824310e+00
1.000000000000000000e+01 2.280432379716987157e+01 1.199116012674843912e+00


==> fig/tunnel_sim_metrics/rmse/LS-IPLS.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.330614012282599035e+01 9.596608990461010791e-01
3.000000000000000000e+00 9.056279289467964233e+00 7.051310561569066326e-01
4.000000000000000000e+00 9.211436277301674025e+00 8.186905141841865907e-01
5.000000000000000000e+00 8.835070667052493221e+00 7.919845267613809803e-01
6.000000000000000000e+00 8.861890445305711239e+00 8.192037179997981866e-01
7.000000000000000000e+00 8.755602191711487237e+00 8.078929252780080450e-01
8.000000000000000000e+00 8.752167225143962170e+00 8.110269277854585956e-01
9.000000000000000000e+00 8.715068919446213869e+00 8.073790261756548237e-01
1.000000000000000000e+01 8.729147624889879609e+00 8.076571570365949082e-01


==> fig/tunnel_sim_metrics/rmse/ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.300449319474053311e+01 1.790499518741955454e+00
3.000000000000000000e+00 1.316971161397194656e+01 8.550235096252114531e-01
4.000000000000000000e+00 1.289129542609757628e+01 1.071263485453591180e+00
5.000000000000000000e+00 1.020158460919010857e+01 8.865886554758555249e-01
6.000000000000000000e+00 1.078350753470825119e+01 1.009281319331106763e+00
7.000000000000000000e+00 1.047040708029715539e+01 9.712840233570805282e-01
8.000000000000000000e+00 1.062677060697170894e+01 1.002089542317506021e+00
9.000000000000000000e+00 1.051228763332067118e+01 9.844648905051853749e-01
1.000000000000000000e+01 1.057692965990609757e+01 9.923025452136382540e-01


==> fig/tunnel_sim_metrics/rmse/ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.297832733736898092e+01 1.074181324416726868e+00
3.000000000000000000e+00 7.214737863916402816e+00 4.405380766248144231e-01
4.000000000000000000e+00 7.866849355817157274e+00 6.245801581846944783e-01
5.000000000000000000e+00 7.187943530409995674e+00 5.571041765877856600e-01
6.000000000000000000e+00 7.516809405351832396e+00 6.337265151643836081e-01
7.000000000000000000e+00 7.382568796122130017e+00 6.059762569405966470e-01
8.000000000000000000e+00 7.479971296851922524e+00 6.234238692463229814e-01
9.000000000000000000e+00 7.421205634899122217e+00 6.125864508586210677e-01
1.000000000000000000e+01 7.460243615450001364e+00 6.172628106168880358e-01


==> fig/tunnel_sim_metrics/rmse/lm-ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.211441488608340222e+01 1.510529319454890107e+00
3.000000000000000000e+00 2.484601835453575802e+01 1.199476638704020326e+00
4.000000000000000000e+00 2.169345453994962014e+01 1.250688291197986191e+00
5.000000000000000000e+00 2.144106232445319549e+01 1.280051298016026795e+00
6.000000000000000000e+00 2.162802551598848311e+01 1.280960360332838555e+00
7.000000000000000000e+00 2.188315876061802712e+01 1.296184760885808362e+00
8.000000000000000000e+00 2.165905788767739892e+01 1.287135128692929786e+00
9.000000000000000000e+00 2.161927245898415251e+01 1.291070518100725595e+00
1.000000000000000000e+01 2.149879003911762254e+01 1.279244130493405684e+00


==> fig/tunnel_sim_metrics/rmse/lm-ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 2.045943659403673109e+01 8.814268785234199433e-01
3.000000000000000000e+00 1.422417548776645901e+01 7.174196835952899587e-01
4.000000000000000000e+00 1.006069579748264431e+01 8.225898609327815247e-01
5.000000000000000000e+00 9.417012778287775276e+00 8.269196359095216664e-01
6.000000000000000000e+00 9.159608595207533455e+00 8.298076704275827442e-01
7.000000000000000000e+00 8.838941486941120473e+00 8.155494673060996735e-01
8.000000000000000000e+00 8.754836346359304855e+00 8.174836367394748837e-01
9.000000000000000000e+00 8.745754045090947670e+00 8.155472709884868943e-01
1.000000000000000000e+01 8.751474863002963289e+00 8.139316595700872847e-01


==> fig/tunnel_sim_metrics/rmse/ls-ieks.csv <==
1.000000000000000000e+00 3.199006489223602756e+01 1.503971700251399035e+00
2.000000000000000000e+00 3.050607923721339532e+01 1.656657805498031433e+00
3.000000000000000000e+00 2.584333694858054997e+01 1.255961259205311098e+00
4.000000000000000000e+00 2.306515648613457259e+01 1.103197944720647028e+00
5.000000000000000000e+00 2.373097159671227985e+01 1.188685441406866605e+00
6.000000000000000000e+00 2.315785152252545132e+01 1.182833508478501106e+00
7.000000000000000000e+00 2.322684122398472795e+01 1.195154903784949596e+00
8.000000000000000000e+00 2.299345562782915664e+01 1.186418242394466249e+00
9.000000000000000000e+00 2.293134302911992606e+01 1.196850775304824310e+00
1.000000000000000000e+01 2.280432379716987157e+01 1.199116012674843912e+00


==> fig/tunnel_sim_metrics/rmse/ls-ipls.csv <==
1.000000000000000000e+00 2.178436939797378358e+01 9.121088748913006583e-01
2.000000000000000000e+00 1.330614012282599035e+01 9.596608990461010791e-01
3.000000000000000000e+00 9.056279289467964233e+00 7.051310561569066326e-01
4.000000000000000000e+00 9.211436277301674025e+00 8.186905141841865907e-01
5.000000000000000000e+00 8.835070667052493221e+00 7.919845267613809803e-01
6.000000000000000000e+00 8.861890445305711239e+00 8.192037179997981866e-01
7.000000000000000000e+00 8.755602191711487237e+00 8.078929252780080450e-01
8.000000000000000000e+00 8.752167225143962170e+00 8.110269277854585956e-01
9.000000000000000000e+00 8.715068919446213869e+00 8.073790261756548237e-01
1.000000000000000000e+01 8.729147624889879609e+00 8.076571570365949082e-01

